A New Residual Distribution Hydrodynamics Solver for Astrophysical Simulations

Many astrophysical systems can only be accurately modelled when the behaviour of their baryonic gas components is well understood. The residual distribution (RD) family of partial differential equation (PDE) solvers produce approximate solutions to the corresponding fluid equations. We present a new implementation of the RD method. The solver efficiently calculates the evolution of the fluid, with up to second order accuracy in both time and space, across an unstructured triangulation, in both 2D and 3D. We implement a novel variable time stepping routine, which applies a drifting mechanism to greatly improve the computational efficiency of the method. We conduct extensive testing of the new implementation, demonstrating its innate ability to resolve complex fluid structures, even at very low resolution. We can resolve complex structures with as few as 3-5 resolution elements, demonstrated by Kelvin-Helmholtz and Sedov blast tests. We also note that we find cold cloud destruction time scales consistent with those predicted by a typical PPE solver, albeit the exact evolution shows small differences. The code includes three residual calculation modes, the LDA, N and blended schemes, tailored for scenarios from smooth flows (LDA), to extreme shocks (N), and both (blended). We compare our RD solver results to state-of-the-art solvers used in other astrophysical codes, demonstrating the competitiveness of the new approach, particularly at low resolution. This is of particular interest in large scale astrophysical simulations, where important structures, such as star forming gas clouds, are often resolved by small numbers of fluid elements.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.

==> referee_report1.txt <==
Dear Dr Morton,

Copied below are the comments on your manuscript entitled "A New Residual Distribution Hydrodynamics Solver for Astrophysical Simulations", ref. MN-22-1214-MJ, which you submitted to Monthly Notices of the Royal Astronomical Society.

Major revision of your manuscript is requested before it is reconsidered for publication.

You should submit your revised version, together with your response to any comments from the editor and reviewer at https://mc.manuscriptcentral.com/mnras. The deadline for this is six months from today.

Enter your Author Centre, where you will find your manuscript title listed under "Manuscripts with Decisions". Under "Actions," click on "Create a Revision". Please ensure that you also respond to any comments from the editor or assistant editor.

IMPORTANT: do not submit your revised manuscript as a new paper!

When submitting your revised manuscript, you should provide details of any changes you make to the original manuscript. Changes to the manuscript should also be highlighted (e.g. in bold or colour), to assist the referee and editor.

We look forward to receiving your revised manuscript.

Regards,

Anna

Anna Evripidou (Ms)
Assistant Editor
Monthly Notices
Royal Astronomical Society
Email: aevripidou@ras.ac.uk
Tel: +44 (0)1483 536 737

This message is confidential and is intended solely for the use of the individual(s) to whom it is addressed.  If you have received this message in error, do not open any attachment but please notify the sender (above) and delete this message from your system.

cc: all listed co-authors.


Scientific Editor: Prof Joop Schaye



Assistant Editor's Comments to the Author:

Data Availability Statement
Authors are now required to include a Data Availability Statement in their article. Please include this at the end of your article (above the references) under the heading ‘Data availability’. See https://academic.oup.com/mnras/pages/General_Instructions#2.9%20Data%20Policy
for more information, and for examples of Data Availability Statements.




Reviewer's Comments:
Reviewer: 1

Comments to the Author

Review of the paper:
--------------------

  "A New Residual Distribution Hydrodynamics Solver for Astrophysical Simulations"

   by:  B. Morton, S. Khochfar and Z. Wu

   submitted to MNRAS

  This paper by Morton, Khochfar and Wu investigates the application of so-called residual distribution methods to astrophysical flows. The discretization is realized in terms of a stationary tessellation formed by a  Delaunay triangulation. It is argued that the method converges with second-order accuracy, competitive with other standard numerical methods in the field, and that its lack of dimensional splitting might even make it superior in certain settings, such as for the Gresho vortex.

  While I feel it is interesting to consider this approach and carefully investigate its merits for the astronomical community, the present manuscript has a number of significant weaknesses (and a couple of misleading/incorrect statements) that should be addressed before I can recommend the paper for publication. Below, I detail my comments, in no specific order of relative importance.


  (1) It is not really well explained in the paper why an unstructured, static Delaunay mesh is useful, and in no case is the placement of the points (and the freedom this brings) discussed in any detail. In fact, I don't think the triangulation used by the code needs to have the Delaunay property, yet the paper spends significant effort on discussing Delaunay meshes. Why a Delaunay mesh should be chosen is not really answered. I think there is an obvious reason to prefer it over other triangulations for the same point set, namely that this avoids even stricter timestepping constraints that may otherwise occur, but this is not mentioned. More importantly, the free choice of the placement of the points is nowhere discussed, even though it is clear that a fairly regular triangulation (a "good mesh") will yield better results than a highly irregular triangulation (for example from a Poisson point distribution), irrespective of whether the triangulation is Delaunay or not. It is also not mentioned whether the RD approach can be generalized from triangular meshes to polygonal meshes.

  (2) Another basic problem with the paper is that it does not sufficiently well explain why one even expects to begin with that the residual distribution method should have in any regime any advantage compared to finite volume methods, discontinuous Galerkin approaches, or Lagrangian particle based methods. It appears that in 1D the method is essentially identical to a finite volume approach in which the Riemann problem is solved with Roe's approximate Riemann solver. However, the method lacks a spatial reconstruction and slope-limiting step, meaning that it cannot really be second-order accurate in space (unlike claimed but the authors). In multi-D, the residual distribution method solves the *linearized* Euler equations, not the Euler equations themselves. To what extent this may introduce inaccuracies into the solutions isn't really adressed by the paper.

  (3) The discussion of the extension of the time-stepping to second-order accuracy (particularly in the appendix) is confusing. If dQ/dt can be computed at one instant in time, then second-order accuracy in time can be trivially obtained by a Runge-Kutta scheme with two evolutions of dQ/dt per timestep (for example using a predictor-corrector) scheme.

  (4) As mentioned above, a major omission in the paper (which must be corrected) is that second-order convergence for smooth problems as a function of spatial resolution is not demonstrated anywhere in the paper, yet second-order accuracy is claimed for the scheme. Actually demonstrating this requires to measure the L1 error norm against an analytic solution, as a function of resolution. The isentropic Yee vortex would be particularly suitable for this (see, e.g., Pakmor et al., 2016, MNRAS, 455, 1134).

  (5) The results for the Sod shock test in Figure 7 are strange in the sense that there is basically no difference between the 64 and 128 resolutions. In particular, the contact discontinuity is heavily smoothed in both cases, but the width of this smoothing is identical for 128 and 64 resolutions. It would be expected that this becomes progressively sharper (by a factor of two for this discontinuity at first order spatial accuracy) - why is this not seen?

  (6) For all the test problems, no information on how the point sets were created is given, including the KH test. There are many KH tests in the literature - why not comparing to one of them more directly? Instead, in Figure 10, a comparison is done to an *unpublished* MFM solver - this is not very useful, and should be replaced with a comparison to one or several *published* codes. Also, in Figure 11 and the accompanying text it is claimed that the KH converges with resolution using the RD scheme. I note that this is theoretically *not* expected for a sharp jump in the initial conditions as used here, for which the problem is inherently ill-posed as far as numerical convergences is concerned. See for example the extensive discussion in Leconcard et al., 2016, MNRAS, 455, 4274.

  (7) For the blast wave problem, again a comparison to an unpublished Lagrangian particle code is shown. I also note that since the present method is a stationary Eulerian method, a comparison to a Eulerian code, for example ATHENA, would therefore also be adequate and interesting for comparison.

  (8) In the Noh problem, only the N-scheme of the RD method is able to handle the discontinuities (as in other tests, too). This suggests that for demanding problems with physical discontinuities only the very diffusive variant of the RD method is stable. It would be good to explain more what this implies for practical applications of the method. Is the "blending" scheme the answer to tame this? How important are the criteria for setting the blending? Do they effectively play the role of a slope limiter or artificial viscosity on ther numerical methods?

  (9) Based on the Gresho vortex test, the authors argue that their method is superior to both the Athena and Arepo codes, on the grounds of a more accurate multi-dimensional formulation of the RD method. If true, this is indeed an interesting and central point, and thus should be demonstrated in a more convincing way than presently done, for example by explicit comparison with both of these codes at a set of different resolutions. In passing, I note again that information on how the triangular mesh has been laid out for this test is missing.

  (10) The blob test in 3D is also useful and interesting in principal, but unfortunately there is no real quantitative analysis done, only some density images are shown. Here a quantitative measurement of the time evolution of the mass stripping of the blob needs to be given, using standard setups explored several times in the literature, so that a comparison to the large set of documented results for other codes can be readily done. The claimed advantage of the RD scheme for this problem is not yet apparent in the form the test results are presently described in the paper.

  (11) It is mentioned that a conversion to a moving mesh scheme is planned and would be natural for the proposed RD scheme. It would be good to discuss this in more detail. Since the fluid state is defined at the vertices in terms of the primitive fluid quantities (rho, vel, energy density), it is not readily clear how precisely the conserved state of the system is defined, and how advection of the tracer points would be treated, so at least a discussion of these aspects would be in order.


Further, more minor things:

- Before eqn (14) it is stated that: "This dual cell is a Voronoi cell, part of the Voronoi tessellation that is the dual of the Delaunay triangulation." This is wrong. The dual cell shown in Figure 2 is *not* the Voronoi cell of the central point.

- End of section 5: It is stated that RT instabilities are fundamentally 3D. This is not correct. The instability can occur in 2D setups just as well, for example in a stratified atmosphere in which a heavier fluid lies on top a lighter one.

- After definition 1, there is an almost verbatim repeat of some sentences that discuss the existence of Delaunay triangulations, and which were stated earlier.

- Before eqn (27), the equation of state of an ideal gas is described as "polytropic ideal gas". This term is confusing to me and I find it misleading. Normally a polytropic gas is one where the pressure is only a function of density.

- Equation (30) for the timestep implies that it will be sensitive to the shortest dimension of a triangle. A given Delaunay triangulation may easily have very thin, sliver like triangles. How is this avoided in the author's method?

- The (incorrect) spelling "discreet" is used multiple times.

- At the end of section 2, an appendix "??" is referenced.

==> reply1.txt <==
We thank the referee for their comprehensive feedback. We have edited the text to address the referee's concerns. All changes in the manuscript are highlighted in blue. We also respond to each comment below. We would also like to note here that we ran additional simulations with the publicly available code Enzo in response to points raised by the referee.

Major concerns:

(1) It is not really well explained in the paper why an unstructured, static Delaunay mesh is useful, and in no case is the placement of the points (and the freedom this brings) discussed in any detail. In fact, I don't think the triangulation used by the code needs to have the Delaunay property, yet the paper spends significant effort on discussing Delaunay meshes. Why a Delaunay mesh should be chosen is not really answered. I think there is an obvious reason to prefer it over other triangulations for the same point set, namely that this avoids even stricter timestepping constraints that may otherwise occur, but this is not mentioned. More importantly, the free choice of the placement of the points is nowhere discussed, even though it is clear that a fairly regular triangulation (a "good mesh") will yield better results than a highly irregular triangulation (for example from a Poisson point distribution), irrespective of whether the triangulation is Delaunay or not. It is also not mentioned whether the RD approach can be generalized from triangular meshes to polygonal meshes.

Ans: We have extended our discussion of the importance of the choice of mesh, and have included explicit descriptions of the vertex distributions used for the various tests. The Delaunay mesh is not explicitly required by the method, but has useful geometric properties. The text has been modified to explain this more clearly. With respect to the advantages of using an unstructured mesh specifically, for the specific tests outlined here, it is not necessarily hugely important, but in our future work we intend to adapt the approach onto a moving mesh, for which an unstructured mesh is crucial. We have added discussion of other advantages, such as their lack of directional alignments, to better justify their inclusion. As for the polygonal mesh, previous works have investigated this possibility (see section 7.4 of Deconinck, H. and Ricchiuto, M., 2007. Residual distribution schemes: foundation and analysis). In essence, they suffer from instability and spurious modes, which require additional dissipation terms, but haven't shown a significant advantage over the triangular mesh. 


(2) Another basic problem with the paper is that it does not sufficiently well explain why one even expects to begin with that the residual distribution method should have in any regime any advantage compared to finite volume methods, discontinuous Galerkin approaches, or Lagrangian particle based methods. It appears that in 1D the method is essentially identical to a finite volume approach in which the Riemann problem is solved with Roe's approximate Riemann solver. However, the method lacks a spatial reconstruction and slope-limiting step, meaning that it cannot really be second-order accurate in space (unlike claimed but the authors). In multi-D, the residual distribution method solves the *linearized* Euler equations, not the Euler equations themselves. To what extent this may introduce inaccuracies into the solutions isn't really addressed by the paper.

Ans: In the introduction, we have now included a brief description of the possible improvement the RD method represents over the traditional finite volume/finite element methods. There is an analogy between residual distribution methods and finite volume or finite element methods. In fact, finite volume schemes and finite element schemes can be rewritten in residual distribution formalism. For example, in the linear advection problem, the Galerkin finite element method is equivalent to the centered residual distribution scheme, i.e. 1/3 of the total residual in a triangle is distributed to each of its vertexes. However, residual distribution is a broader family. Besides methods constructed from finite volume or finite element approaches, it also contains multidimensional upwinding schemes, which reflect the propagation of information more physically. Two typical examples are the N scheme and LDA scheme, which are discussed in the paper. As for the effect on accuracy of the Roe linearization, for Euler equations with ideal gas EOS, it is an exact mean-value linearization (Deconinck and Ricchiuto, 2007). We now address this directly in the text.


(3) The discussion of the extension of the time-stepping to second-order accuracy (particularly in the appendix) is confusing. If dQ/dt can be computed at one instant in time, then second-order accuracy in time can be trivially obtained by a Runge-Kutta scheme with two evolutions of dQ/dt per timestep (for example using a predictor-corrector) scheme.

Ans: The time-stepping discussion has been simplified and edited to be clearer.


(4) As mentioned above, a major omission in the paper (which must be corrected) is that second-order convergence for smooth problems as a function of spatial resolution is not demonstrated anywhere in the paper, yet second-order accuracy is claimed for the scheme. Actually demonstrating this requires to measure the L1 error norm against an analytic solution, as a function of resolution. The isentropic Yee vortex would be particularly suitable for this (see, e.g., Pakmor et al., 2016, MNRAS, 455, 1134).

Ans: Not all residual distribution methods are second-order accurate. It also depends on the distribution scheme. We have implemented the isentropic Yee vortex test and show the L1 error norm of density in the new Figure 12, which demonstrates second-order accuracy for LDA scheme. We have performed the Yee vortex test to demonstrate the second-order accuracy for LDA scheme. In the less smooth Gresho vortex test, LDA scheme is ~ 1.5 order accurate, which is similar to the performance of Arepo.



(5) The results for the Sod shock test in Figure 7 are strange in the sense that there is basically no difference between the 64 and 128 resolutions. In particular, the contact discontinuity is heavily smoothed in both cases, but the width of this smoothing is identical for 128 and 64 resolutions. It would be expected that this becomes progressively sharper (by a factor of two for this discontinuity at first order spatial accuracy) - why is this not seen?

Ans: The width of the smoothing is not exactly the same, although this is not completely clear given the size of the plot. Increasing the resolution does decrease the smoothing. It does not exactly half the smoothing however, as there are two conflicting changes when the resolution is changed. The increased number of cells does reduce the numerical diffusion, but it also reduces the CFL dictated time-step. The numerical diffusion increases with the number of time-steps taken to reach a given time. Thus the smoothing will not scale exactly linearly with resolution/vertex separation.



(6) For all the test problems, no information on how the point sets were created is given, including the KH test. There are many KH tests in the literature - why not comparing to one of them more directly? Instead, in Figure 10, a comparison is done to an *unpublished* MFM solver - this is not very useful, and should be replaced with a comparison to one or several *published* codes. Also, in Figure 11 and the accompanying text it is claimed that the KH converges with resolution using the RD scheme. I note that this is theoretically *not* expected for a sharp jump in the initial conditions as used here, for which the problem is inherently ill-posed as far as numerical convergences is concerned. See for example the extensive discussion in Leconcard et al., 2016, MNRAS, 455, 4274.

Ans: We have clarified the vertex distributions used to create the meshes for each test. We also now compare directly to the piece-wise parabolic method (PPM) solver from Enzo for a number of tests, including the KH test, as well as analysis of the total transverse kinetic energy growth provides more quantitative comparison.



(7) For the blast wave problem, again a comparison to an unpublished Lagrangian particle code is shown. I also note that since the present method is a stationary Eulerian method, a comparison to a Eulerian code, for example ATHENA, would therefore also be adequate and interesting for comparison.

Ans: Again, we now compare to the PPM solver from Enzo. We went with the Enzo solver due to already having experience with the code, making the running of the tests more straight forward than comparing to ATHENA.



(8) In the Noh problem, only the N-scheme of the RD method is able to handle the discontinuities (as in other tests, too). This suggests that for demanding problems with physical discontinuities only the very diffusive variant of the RD method is stable. It would be good to explain more what this implies for practical applications of the method. Is the "blending" scheme the answer to tame this? How important are the criteria for setting the blending? Do they effectively play the role of a slope limiter or artificial viscosity on their numerical methods?

Ans: We added discussion on the blended results for the Noh test, and the possibility for future improvements.



(9) Based on the Gresho vortex test, the authors argue that their method is superior to both the Athena and Arepo codes, on the grounds of a more accurate multi-dimensional formulation of the RD method. If true, this is indeed an interesting and central point, and thus should be demonstrated in a more convincing way than presently done, for example by explicit comparison with both of these codes at a set of different resolutions. In passing, I note again that information on how the triangular mesh has been laid out for this test is missing.

Ans: A more appropriate statement is that in the Gresho vortex test, RD method has slight advantages or is at least as good as Athena / Arepo. We compare the results in Figure 17, which shows that the LDA scheme has less smoothing than these other solvers. We have also modified the text to provide information on mesh generation. We have also added the related Yee vortex test, and the corresponding L1 error norm plot.



(10) The blob test in 3D is also useful and interesting in principal, but unfortunately there is no real quantitative analysis done, only some density images are shown. Here a quantitative measurement of the time evolution of the mass stripping of the blob needs to be given, using standard setups explored several times in the literature, so that a comparison to the large set of documented results for other codes can be readily done. The claimed advantage of the RD scheme for this problem is not yet apparent in the form the test results are presently described in the paper.

Ans: We have extended the blob test analysis including comparison to PPM results, and including cloud mass evolution. We have also extended our own test result to higher resolution than before, allowing more detailed comparison to the previous work.



(11) It is mentioned that a conversion to a moving mesh scheme is planned and would be natural for the proposed RD scheme. It would be good to discuss this in more detail. Since the fluid state is defined at the vertices in terms of the primitive fluid quantities (rho, vel, energy density), it is not readily clear how precisely the conserved state of the system is defined, and how advection of the tracer points would be treated, so at least a discussion of these aspects would be in order.

Ans: We make it clearer that the moving mesh conversion will be the topic of future papers, and include a little more detail on how this would be achieved. In simple terms, the change of the fluid state at the tracer points will not only include fluid evolution, but also the contribution from the motion of the tracer points themselves. There will be additional terms in the residual. Theoretically, the mesh velocity can be arbitrary in the ALE formulation for residual distribution, but specifically, they need to be optimized according to the fluid status. We refer to (Arpaia, L., Ricchiuto, M., & Abgrall, R. (2015)  and  Arpaia, L., & Ricchiuto, M. (2015)) for more details.



Minor things: all minor points have been directly addressed by making the suggested changes



